Preconditioned normal equations for solving discretised partial differential equations

This paper explores preconditioning the normal equation for non-symmetric square linear systems arising from PDE discretization, focusing on methods like CGNE and LSQR. The concept of ``normal'' preconditioning is introduced and a strategy to construct preconditioners studying the associated ``normal'' PDE is presented. Numerical experiments on convection-diffusion problems demonstrate the effectiveness of this approach in achieving fast and stable convergence.

==> data/fem_advection_mass_normal_eq_diagflow_0.00125_128.0.csv <==
step,res
0,0.00775146484375
1,0.0298206236651452
2,0.0120563244736367
3,0.0059781851709965
4,0.0033175679949502
5,0.0016180020730431
6,0.0008970045246142
7,0.0004979037935323
8,0.0002616498245738
9,0.0001342763917407
10,7.794282142336193e-05
11,4.368370259879379e-05
12,2.371914737034838e-05
13,1.2989421429725888e-05
14,7.068731896738295e-06
15,3.818743219716571e-06
16,2.0960936500814e-06
17,1.110861004460075e-06
18,5.784231028132104e-07
19,3.019914066242821e-07
20,1.557936333123917e-07
21,8.006030862595467e-08
22,4.093568014926173e-08
23,2.0663486653757215e-08
24,1.0384599083862353e-08
25,5.131577067322949e-09
26,2.517536656720106e-09
27,1.216979562700189e-09
28,5.796176385571123e-10
29,2.7152759331347456e-10
30,1.25042746355879e-10
31,5.6684109447460256e-11
32,2.4979089564758605e-11
33,1.0814018308151013e-11
34,4.560036435396483e-12
35,1.862948383773461e-12
36,7.648209546397682e-13
37,3.2862060767157573e-13
38,1.8236589169436842e-13
39,1.2096216139663712e-13
40,8.52435472498409e-14
41,3.0488086534781886e-14
42,8.231022093044325e-15


==> data/fem_advection_mass_normal_eq_diagflow_0.00125_256.0.csv <==
step,res
0,0.0038909912109375
1,0.0203722349536025
2,0.0082192010714052
3,0.0044252674472829
4,0.0024324688528045
5,0.0011988609010702
6,0.0007024098622954
7,0.0003707868303992
8,0.0001770394906883
9,9.101952400606778e-05
10,5.123687796274319e-05
11,2.6533206990171454e-05
12,1.3501739130455203e-05
13,6.7982638394831175e-06
14,3.4457887531254086e-06
15,1.7715273251144208e-06
16,8.783926315556606e-07
17,4.301708052191532e-07
18,2.1188661786067757e-07
19,1.0236723701609507e-07
20,4.971247506013136e-08
21,2.4218691359777976e-08
22,1.1668519234662266e-08
23,5.610347230782526e-09
24,2.665368192599292e-09
25,1.2423735329007174e-09
26,5.66464598702506e-10
27,2.558552239851297e-10
28,1.129073703884296e-10
29,4.913595681008415e-11
30,2.1058284432572425e-11
31,8.723526474968856e-12
32,3.573400100425928e-12
33,1.41065085522519e-12
34,5.446071438448394e-13
35,2.0187975175014409e-13
36,7.211289416427414e-14
37,2.576325975162263e-14
38,1.1060614944726276e-14
39,7.709300769448325e-15


==> data/fem_advection_mass_normal_eq_diagflow_0.00125_32.0.csv <==
step,res
0,0.0302734375
1,0.0579113366707625
2,0.0257511657474344
3,0.0092500619346945
4,0.0053126870733411
5,0.0033036294173284
6,0.0020185202706749
7,0.0011396230095885
8,0.0006823910673095
9,0.0004185216564534
10,0.0002471272318119
11,0.0001482303809295
12,8.13175889567527e-05
13,4.953984827016245e-05
14,2.2450867308383343e-05
15,1.255132231209505e-05
16,6.502934214595598e-06
17,1.6877297084194894e-06
18,3.7604328462971666e-07
19,9.810352648744687e-08
20,3.8380795770495635e-08
21,2.6442673684493117e-08
22,1.7152680454943704e-08
23,9.409340021569108e-09
24,5.043528847475631e-09
25,2.887803536093354e-09
26,1.4913542699290922e-09
27,9.093006929792015e-10
28,5.051012492017885e-10
29,1.9211693858445494e-10
30,1.0189079984760612e-10
31,4.6179029408148825e-11
32,2.1876409752927783e-11
33,1.1856183038244258e-11
34,3.2671788162688016e-12
35,9.170659757082269e-13
36,3.3942772352792613e-13
37,7.630396712444038e-14


==> data/fem_advection_mass_normal_eq_diagflow_0.00125_64.0.csv <==
step,res
0,0.015380859375
1,0.0424649174848532
2,0.0189216588972405
3,0.0080051839525874
4,0.0047659173158299
5,0.0025218399201761
6,0.0014076056606114
7,0.0007793149877599
8,0.0004740467957596
9,0.0002838640879774
10,0.0001740410314087
11,0.000108402047128
12,6.593809305468302e-05
13,3.846933179584612e-05
14,2.2348540321347265e-05
15,1.2894385958153514e-05
16,7.342192041384371e-06
17,4.152429068403042e-06
18,2.3383386231847876e-06
19,1.3132380853962411e-06
20,7.114823049632223e-07
21,3.9267848368822147e-07
22,2.0947887192873563e-07
23,1.1323996967708489e-07
24,5.489087652738352e-08
25,3.0205493993882004e-08
26,1.4699411997141056e-08
27,6.576506128113528e-09
28,3.5588760661845894e-09
29,1.6260235783868542e-09
30,4.3818077095161696e-10
31,1.458729043796229e-10
32,9.562024084032933e-11
33,7.955905910489153e-11
34,4.0383463904933014e-11
35,1.535457187491103e-11
36,6.676752433013812e-12
37,3.817990075151442e-12
38,2.3343946444222234e-12
39,1.2499015859449617e-12
40,7.272043832890004e-13
41,4.4075036548152276e-13
42,2.130588652564839e-13
43,1.1235905908443399e-13
44,5.705451367240571e-14
45,2.5168168965609524e-14


==> data/fem_advection_mass_normal_eq_diagflow_0.0025_128.0.csv <==
step,res
0,0.00775146484375
1,0.0251420783779419
2,0.0067411460450925
3,0.002285537949736
4,0.001155533101917
5,0.0004260383538242
6,0.000130588688643
7,5.341971708747836e-05
8,2.3423889477469783e-05
9,8.234217600536847e-06
10,2.7433957598113824e-06
11,9.142897843358996e-07
12,3.039701910007595e-07
13,1.0056686364565128e-07
14,3.1429418476651284e-08
15,9.3180156140556e-09
16,2.551624311653121e-09
17,6.318596969988745e-10
18,1.4202511872509607e-10
19,2.7390244506062608e-11
20,4.616048110389596e-12
21,1.067413947517344e-12
22,6.059680975641633e-13
23,1.959981757780569e-13
24,6.642436651734631e-14
25,1.7292929386305918e-14
26,1.0911819169893834e-14


==> data/fem_advection_mass_normal_eq_diagflow_0.0025_256.0.csv <==
step,res
0,0.0038909912109375
1,0.0174714228416459
2,0.0061290442999673
3,0.0028857374276712
4,0.0014165147045155
5,0.0006308680741658
6,0.0002710911703108
7,0.0001217059086485
8,5.252235080577589e-05
9,2.135743719087508e-05
10,9.074925801756716e-06
11,3.5684968974862696e-06
12,1.313154725809679e-06
13,4.89689255250336e-07
14,1.8435828397741137e-07
15,6.624254767376135e-08
16,2.4009131175124074e-08
17,8.307417739830906e-09
18,2.729494110899501e-09
19,8.127834715381371e-10
20,2.3223197361629883e-10
21,6.018063642115662e-11
22,1.6335741860912908e-11
23,7.65297731074093e-12
24,4.8768907812109336e-12
25,1.513181725993851e-12
26,3.156601981066724e-13
27,9.931689492745913e-14
28,3.9282451814974964e-14
29,2.26951793929074e-14
30,1.02290576602914e-14
31,6.921656904380727e-15


==> data/fem_advection_mass_normal_eq_diagflow_0.0025_32.0.csv <==
step,res
0,0.0302734375
1,0.0508500627710414
2,0.0144921728351811
3,0.0040642360326254
4,0.0023805187121409
5,0.0012868689078557
6,0.0005840148860506
7,0.0002529439290515
8,0.0001138933512797
9,4.96816316006533e-05
10,1.938759979753005e-05
11,7.662596006941456e-06
12,1.6150882466327547e-06
13,2.893639318570442e-07
14,6.470707334756697e-08
15,4.277080400412744e-08
16,1.7129023634637932e-08
17,4.6128346333834006e-09
18,1.585320375930434e-09
19,6.017885637395733e-10
20,2.869271268690063e-10
21,7.230692545124682e-11
22,3.0053938177686616e-11
23,8.093215804129738e-12
24,3.188965954633586e-12
25,8.346945289492874e-13
26,1.9129001041957426e-13
27,4.4883076850842e-14


==> data/fem_advection_mass_normal_eq_diagflow_0.0025_64.0.csv <==
step,res
0,0.015380859375
1,0.0362108394035955
2,0.0095947609765519
3,0.0028290228507093
4,0.0015856048189172
5,0.0006829719433478
6,0.0002353729789951
7,9.2435380933803e-05
8,4.4459254530090624e-05
9,1.8793967790069405e-05
10,7.228827998873351e-06
11,2.6915932632192778e-06
12,9.919580860349469e-07
13,3.459472781762347e-07
14,1.1454299254772495e-07
15,3.5111030442870335e-08
16,9.851214825728803e-09
17,2.3681466844899935e-09
18,3.6677935672797205e-10
19,4.9350311746449835e-11
20,3.0592328651348976e-11
21,1.023680045226013e-11
22,4.069068395185921e-12
23,1.212243525237706e-12
24,4.741251407621299e-13
25,1.970208611894014e-13
26,5.640798611333269e-14
27,2.550211899843721e-14


==> data/fem_advection_mass_normal_eq_diagflow_0.01_128.0.csv <==
step,res
0,0.00775146484375
1,0.0174709928629729
2,0.004411422774989
3,0.0008126804227902
4,0.0002713065357744
5,8.548348466608527e-05
6,1.7608104852688935e-05
7,2.4014271749329535e-06
8,3.28305533979826e-07
9,4.0723971656158065e-08
10,3.236222009375491e-09
11,8.263212460156421e-10
12,3.3482258933779777e-10
13,2.423143383015728e-11
14,2.5410294379124616e-12
15,7.440280675024124e-13
16,5.3544885751501074e-14
17,6.090329978759179e-15


==> data/fem_advection_mass_normal_eq_diagflow_0.01_256.0.csv <==
step,res
0,0.0038909912109375
1,0.0121764274857294
2,0.0078624209697369
3,0.0028436245585544
4,0.0015946080236483
5,0.0006435152378991
6,0.0003393833522287
7,0.0001627378611697
8,6.541688785871341e-05
9,2.7703865674490213e-05
10,9.90994102594004e-06
11,2.8425033196443153e-06
12,8.973809793370087e-07
13,2.7462131653025794e-07
14,8.35614478827803e-08
15,1.5653473280812442e-08
16,3.6544986485442483e-09
17,1.5438135502833e-09
18,7.842258241391404e-10
19,4.981694869658254e-10
20,8.692706788388082e-11
21,1.806415989240211e-11
22,5.6423105581703896e-12
23,2.910035358476123e-12
24,1.2300752029828313e-12
25,2.428412298124495e-13
26,9.283200496045013e-14
27,3.3280313033532507e-14
28,1.002064194554432e-14
29,6.604249088901341e-15


==> data/fem_advection_mass_normal_eq_diagflow_0.01_32.0.csv <==
step,res
0,0.0302734375
1,0.0209520676613536
2,0.0015856910137126
3,0.0001118176450043
4,4.918449471966434e-06
5,5.0817402603428674e-08
6,3.1202573263602734e-09
7,2.6750377489929574e-10
8,1.0690488876596416e-11
9,1.9996771808303578e-13
10,4.327076121278621e-15


==> data/fem_advection_mass_normal_eq_diagflow_0.01_64.0.csv <==
step,res
0,0.015380859375
1,0.0198181041918288
2,0.0020763991518127
3,0.0001990952763377
4,2.4911826274515713e-05
5,1.517279826939244e-06
6,5.248986791403966e-08
7,4.2288077154229174e-09
8,8.445302141577643e-10
9,2.034101436410942e-11
10,2.3287096200723404e-12
11,7.532700747764592e-14
12,6.758497116520429e-15

